Attentive Feature Reuse for Multi Task Meta learning

We develop new algorithms for simultaneous learning of multiple tasks (e.g., image classification, depth estimation), and for adapting to unseen task/domain distributions within those high-level tasks (e.g., different environments). First, we learn common representations underlying all tasks. We then propose an attention mechanism to dynamically specialize the network, at runtime, for each task. Our approach is based on weighting each feature map of the backbone network, based on its relevance to a particular task. To achieve this, we enable the attention module to learn task representations during training, which are used to obtain attention weights. Our method improves performance on new, previously unseen environments, and is 1.5x faster than standard existing meta learning methods using similar architectures. We highlight performance improvements for Multi-Task Meta Learning of 4 tasks (image classification, depth, vanishing point, and surface normal estimation), each over 10 to 25 test domains/environments, a result that could not be achieved with standard meta learning techniques like MAML.

==> mmt_notes.txt <==
Although different works have different defnitions of task, in the case of Few shot classification it would mean different combination of tasks.



a
b B blocks
c c channels
d cap d dataset
e embedding network
f backbone
g head
h attention
i sub task index spans from 0 to N
I input
j head index spans from 0 to M
k samples in algorithm
M num of high level tasks
N total num tasks in each high level
o output activations
p prob
q label obtained not used now
r repre
T,tau task
x embed
y label
z latent


mult task meta learning
attention modulator
joing training

Moreover, \cite{goldblum} show that, unlike classically trained models, Meta-Learning algorithms like MAML learn features in a special way so as to excel in few-shot learning.

which although has a better inductive bias at meta-test time, they come with a disadvantage of high computational costs.

Moreover, \cite{goldblum} show that, unlike classically trained models, Meta-Learning algorithms like MAML learn features in a special way so as to excel in few-shot learning.

don't forget to cite neurvps and basis function guys

shuf -n 236 -e * | xargs -i mv {} train/

hessian computation is much easy now

The core idea of most of the works mentioned above involve parameter adaption for unseen tasks. 

Another method which excels in few-shot classification is \cite{SnellSZ17}, which learn a metric space in which classification can be performed by computing distances
to prototype representations of each class.


chosen such that all the Tasks have commonalities which the model can exploit. Moreover, recent works in multi-task learning have shown that this also causes positive transfer in many cases, i.e. performance of the Tasks are more than when is trained standalone, because by sharing the backbone network, it learns better features.

until notation mention modals or heteregenos tasks instead 

The goal during training, is to estimate $\{\Psi, \{\theta_1, \theta_2, ..  \theta_n\}\}$ which could be used to perform optimally on the unseen test tasks $\mathcal{T}^i_{test}$, when adapted, using a few samples.

CNN's have proved to be universal approximators, given the function underlying the data, in tasks, especially in the case of meta-learning, although it has access to many features, many times the model gets confused in what feature to pay attention based on an unseen task. Our method allows, the model to gather inter modal features and at the same time choose which features are important for a given task. 

In a nutshell, our main contributions are outlined as follows:

1$\cdot$ We propose an self-modulation based attention method, which can be used to enhance individual task performance. We show variants of this attention method.

2$\cdot$ Apart from the method, we also propose Multi-meta task datasets which we use to train and evaluate our proposed method

itallics for some words


These algorithms facilitate the model to utilize previous experiences by constructing reusable prior information which could then entail the model to adapt to an unseen task rapidly.

\begin{figure*}
  \begin{minipage}[b]{.5\textwidth}
  
  \includegraphics[width=\textwidth]{pictures/training.png}
  \label{fig:results}
  \end{minipage}
  \begin{minipage}[b]{.5\textwidth}
  
  \includegraphics[width=\textwidth]{pictures/training.png}
  \label{fig:results}
  \end{minipage}
  \caption{Following are the validation curves for the baseline vs our method for multiple Tasks}
\end{figure*}

shuf -n 15 -e * | xargs -i mv {} ../val/

in particular

when should you apply parameterization and when not in the notation

TODAY:
all the tables needs to be perfect except PAM
the text needs to be perfect
AFTER TODAY
all the figures
for all the tasks below: SINGLE, SINGLE-A, MULTI, MULTI-A
1. Depth
2. VP
3. Normal
4. Class

change data for surface normal
change imagenet dataset

single meta
am
multi
4+4+1+1

single class
single depth
single normal: overfitting after 20k iterations
single vp: overfitting after about 3k
everything can be trained for 3k
train for 30k iterations
attmod class is doing good.. until 30k it beats its baseline.. it would be nice if we have thicker validatin curve
take the present training.. notate the results and rerun with more validation to get
attmod depth is also good.. same with normal

multitask 

edit tables
accuracy code
add graphs
edit figures
consolidate text
modify citations
testing algorithm


define meta learning

present maml, show how it works
it is the current reference

but new methods have some improvements

here we also improve on maml



run these again:
multi-task vp is not working
rerun 64 filters stuff with more aggressive lerning rate
single_depth with 5e-6



am pam label it
label no values
array([1.42196465, 1.47318181, 1.37120804, 1.42378482, 1.38120732,
       1.39227858, 1.40381971, 1.43366414, 1.40222493, 1.40353155,
       1.4537847 , 1.23746964, 1.36074904, 1.42521399, 1.35672233,
       1.40108991, 1.48151803, 1.37384686, 1.50766194, 1.38625112,
       1.36994991, 1.38671705, 1.29429221, 1.4261511 , 1.22477548,
       1.41214362, 1.43628788, 1.3823716 , 1.33764446, 1.51773506,
       1.38179341, 1.40555239])

(array([0.24002226, 0.25194994, 0.3789055 , 0.42532772, 0.4373945 ,
       0.43989447, 0.4423612 , 0.44373313, 0.44483316, 0.44584447,
       0.4047778 , 0.43341115, 0.45168895, 0.45982772, 0.46453893,
       0.4651501 , 0.46536657, 0.46546116, 0.4656501 , 0.4658725 ],
      dtype=float32), array([0.02833528, 0.0299752 , 0.045404  , 0.0523408 , 0.05225301,
       0.05239424, 0.05267159, 0.05287218, 0.0528605 , 0.05287889,
       0.04703614, 0.05218835, 0.05123802, 0.05460658, 0.05404157,
       0.05451412, 0.05431028, 0.05418223, 0.05423187, 0.05433555],
      dtype=float32), array([0.00226729, 0.00239852, 0.00363308, 0.00418814, 0.00418111,
       0.00419241, 0.0042146 , 0.00423066, 0.00422972, 0.00423119,
       0.00376368, 0.00417594, 0.0040999 , 0.00436944, 0.00432423,
       0.00436204, 0.00434573, 0.00433548, 0.00433945, 0.00434775],
      dtype=float32))

5wa 1 shot 5 shot

attention entwork architecture experiment details
in order to to
monday: final version ready

tuesday, grace day: improve figures

\multirow{2}{*}{\makecell{MAML \\ AM}} & 48.7 ${\pm}$ 1.84 & 48.7 ${\pm}$ 1.84\\
& 48.7 ${\pm}$ 1.84 & 48.7 ${\pm}$ 1.84\\

future works weighting scemes
mention that since tasks in the case of classification are many.. we have to manually stop training for other tasks because they have lesser umber of domains

explain why 1- is necassiry

graphical model label each variable

hessian and stuff.. why is it instable?
maml last 4 lines

g theta dash in the phi update equation

\cite{TsengLH020}

1.1 more

p-am modify and define it.

only for 1 subtask.. in the powerpoint figure

Although MAML seemed to be quite successful in adapting to an unseen task, it does not generalize well if there are multiple modals, which later works resolve.

we found that domain adaptation worked well for other experiments
mean of embeddings

final output of the task would therefore be

bold in the figure

bold o


why its not able to beat bmaml
x,y in the figure notations in the preliminatries
attention see section 5 for experimental details

fig. 3 fix it still a mess

inter-modal learning

meta-learnng or meta leraning
focus onto?



where we evaluate ANIL-MAML on a different dataset, after training on mini-imagenet,

write scripts which will automatically download the results
domain adaptation equation



classification and pose regressio


diff losses should'nt printed for others

1 vs 1-w second argument of f






finalize the datasets

since depth and normal are perfect.. try to show good results on these 2 datasets
problem of training on diode and testing on nyuv2



1. clean up all the codebases
2. restart dropbox folder
3. finish project winit


alan stuff
autopilot using velodyne
local planer
global planner
this should also be deployed on carla and airsim.
club all the code which alan has written and add it to a repository.
also extract the a* plannniing code which you've written for the world models


1. setup the rl on carla
2. install packages on machiens which we need to use.
2. finish world model simplementation uisng tensroflow where you train your agent using expert demonstratins
	also note the baselines where you train world model using random policy vs expert policy.. you probably need 
	to use cil if you want to compare this with standard a3c.

3. imporving rl using surrogate gradients. You need to have a model for this. may be you could first test this using car racing environment.


improving global planning rl with local planning
the approach is based on finding surrogate gradients which don't tell the exact gradient but do tell 
how will you find them?

in mapless environments navigate.. but the robot should'nt be strugglingwith local planning

so we do have uniformly sampled expert demonstrations
and you also have a position of those demonstrations and you have the position of the current demonstrations. so based on the position you can get the surrogate gradients
how do you get the surrogate gradients?


retraining the end policy after doing local planning on global planning




for the domain adaptation thing remember these things

the robot has to learn how to navigate in the simulator using conditional imitation learning
when it is deployed in real world environments.



things to be done after going to the lab:
1. fix dropbox
2. for rl use: n's, iroll, igpu2, igpu3, igpu4, igpu5, igpu8
3. make my machine connected to the network by installing some package
4. setup ilab22,ilab35, igpu10


5. transfer all the multi-metatasks dataset to harddrie
6. write a script which runs testing code for all the checkpoints.



2 possiblities:





june: Just work on the new prjoect
july: come back to the old project and try to improve it.. right from the root level
aug:
sep: submit to iclr
oct: work on algo-1
nov
dec: break

jan: submit to rss
feb:
march: only now start on the hardware project



Hi Professor,Sure. Sounds good.
Yes. That is true. But this project involves some differences as given below in the order of the strength.


1. Goal dependency: We use a CARLA environment and train a policy on a specific map. These different goals can be notated as tasks. Recent works on Meta-reinforcement learning has enabled . Although the definition of tasks are pretty vague as in they depend on the context and the problem setting. But since in our case, we use a fixed 

2. Using only expert state distribution: 

3. Strictly model-based: Because we deal with goal dependent policy

3. Sparse rewards: Unlike many works, we don't deal with complicated reward engineering. As a result, we only have 2 kinds of rewards. + reward when the agent reaches the goal and negative reward

4. Continous control: Many exisiting works on RL-LfD use discrete actions. We deal with continous control.


